A Study of GeV Gamma-ray Emission toward Supernova Remnant G51.26+0.11 and Its Molecular Environment

We reanalyze the Fermi-LAT GeV $\gamma$-ray emission in the region of supernova remnant (SNR) G51.26+0.11 and investigate its interstellar molecular environment with the CO-line data. At GeV energies, based on 13.2 years of Fermi-LAT data, the extended $\gamma$-ray emission observed in this region is resolved into a uniform-disk source ('Src A') with a significance of 19.5$\sigma$ and a point source (4FGL J1924.3+1628) with a significance of 4.2$\sigma$ in 0.2$-$500 GeV. With an angular radius of $\sim$ 0.17$^{\deg}$, 'Src A' overlaps with SNR G51.26+0.11 significantly in the line of sight. On the other hand, the morphological coincidence between the SNR and the $\sim$ +54 km s$^{-1}$ molecular clouds (MCs) together with the asymmetric or broad $^{12}$CO line profiles near the SNR boundary provides evidence for the very likely SNR-MC interaction. The SNR-MC interaction and the HI absorption features indicate that SNR G51.26+0.11 is located at a kinematic distance of 6.2 $\pm$ 0.5 kpc. Combined with the results from the multi-wavelength analysis, the $\gamma$-ray emission of the SNR ('Src A') can be naturally explained by a hadronic model with a soft power-law proton spectrum of index $\sim$ 2.25.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
